ssEMnet: Serial-section Electron Microscopy Image Registration using a Spatial Transformer Network with Learned Features

The alignment of serial-section electron microscopy (ssEM) images is critical for efforts in neuroscience that seek to reconstruct neuronal circuits. However, each ssEM plane contains densely packed structures that vary from one section to the next, which makes matching features across images a challenge. Advances in deep learning has resulted in unprecedented performance in similar computer vision problems, but to our knowledge, they have not been successfully applied to ssEM image co-registration. In this paper, we introduce a novel deep network model that combines a spatial transformer for image deformation and a convolutional autoencoder for unsupervised feature learning for robust ssEM image alignment. This results in improved accuracy and robustness while requiring substantially less user intervention than conventional methods. We evaluate our method by comparing registration quality across several datasets.

==> Changes_after_review.txt <==
Reviewer #3 : "In Figure 1 and Section 2.1, there is no explanation of how the registration is performed given the features."
- The caption of Fig-1 has been changed to include the backpropagation method we used to optimize the vector map.

Reviewer #3 : "What figure is this paragraph referring to? “The top two EM images are adjacent sections, and the bottom two heat maps represent how the encoded features at the selected locations … Similarly, the green cross is on the horizontal membrane, and the bottom right heat map mostly highlights horizontal membranes”
- An inappropriate explanation for Fig-2 in Section-2.2 (Method) has been removed.

Reviewer #3 : "The work on artistic style transfer is briefly discussed, but I did not see how that was relevant."
- The explanation of artistic style transfer was revised in Section-1 (Introduction). We introduced it as an optimization method using backpropagation as in our method.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

